Fantasy Football Prediction

The ubiquity of professional sports and specifically the NFL have lead to an increase in popularity for Fantasy Football. Users have many tools at their disposal: statistics, predictions, rankings of experts and even recommendations of peers. There are issues with all of these, though. Especially since many people pay money to play, the prediction tools should be enhanced as they provide unbiased and easy-to-use assistance for users. This paper provides and discusses approaches to predict Fantasy Football scores of Quarterbacks with relatively limited data. In addition to that, it includes several suggestions on how the data could be enhanced to achieve better results. The dataset consists only of game data from the last six NFL seasons. I used two different methods to predict the Fantasy Football scores of NFL players: Support Vector Regression (SVR) and Neural Networks. The results of both are promising given the limited data that was used.

==> neural_net.csv <==
epochs, units, class, RMSE, RMSE24
10, 10, Sigmoid, 8.109865, 8.310668 
10, 10, Tanh, 8.063523, 8.159018 
10, 25, Sigmoid, 8.080654, 8.229594 
10, 25, Tanh, 8.068005, 8.180539 
10, 50, Sigmoid, 8.065550, 8.146361 
10, 50, Tanh, 8.112629, 8.341157 
10, 100, Sigmoid, 8.097705, 8.280813 
10, 100, Tanh, 8.419794, 8.953411 
50, 10, Sigmoid, 8.090083, 8.262108 
50, 10, Tanh, 8.082753, 8.236977 
50, 25, Sigmoid, 8.061651, 8.149718 
50, 25, Tanh, 8.066858, 8.174531 
50, 50, Sigmoid, 8.066357, 8.267075 
50, 50, Tanh, 8.041389, 8.046330 
50, 100, Sigmoid, 8.083223, 8.232899 
50, 100, Tanh, 8.072441, 7.892349 
100, 10, Sigmoid, 8.055921, 8.117229 
100, 10, Tanh, 8.121018, 8.356536 
100, 25, Sigmoid, 8.077045, 8.216240 
100, 25, Tanh, 8.039770, 8.067039 
100, 50, Sigmoid, 8.076767, 8.252035 
100, 50, Tanh, 8.059261, 8.181341 
100, 100, Sigmoid, 8.073102, 8.178444 
100, 100, Tanh, 8.046665, 8.059098 
1000, 10, Sigmoid, 8.048775, 8.050795 
1000, 10, Tanh, 8.050618, 8.075343 
1000, 25, Sigmoid, 8.066559, 8.173190 
1000, 25, Tanh, 8.074705, 8.207242 
1000, 50, Sigmoid, 8.060709, 8.173407 
1000, 50, Tanh, 8.060774, 8.142593 
1000, 100, Sigmoid, 8.057041, 8.112553 
1000, 100, Tanh, 8.083929, 8.186602 


